Wave Turbulence in Inertial Electron Magnetohydrodynamics

A wave turbulence theory is developed for inertial electron magnetohydrodynamics (IEMHD) in the presence of a relatively strong and uniform external magnetic field $\boldsymbol{B_0} = B_0 \hat{\boldsymbol{e}}_\|$. This regime is relevant for scales smaller than the electron inertial length $d_e$. We derive the kinetic equations that describe the three-wave interactions between inertial whistler or kinetic Alfv\'en waves. We show that for both invariants, energy and momentum, the transfer is anisotropic (axisymmetric) with a direct cascade mainly in the direction perpendicular ($\perp$) to $\boldsymbol{B_0}$. The exact stationary solutions (Kolmogorov-Zakharov spectra) are obtained for which we prove the locality. We also found the Kolmogorov constant $C_K \simeq 8.474$. In the simplest case, the study reveals an energy spectrum in $k_\perp^{-5/2} k_\|^{-1/2}$ and a momentum spectrum enslaved to the energy dynamics in $k_\perp^{-3/2} k_\|^{-1/2}$. These solutions correspond to a magnetic energy spectrum $\sim k_\perp^{-9/2}$, which is steeper than the EMHD prediction made for scales larger than $d_e$. We conclude with a discussion on the application of the theory to space plasmas.

==> [arXiv] Wave Turbulence in IEMHD/dataPlotC0Plasma.txt <==
1.000000000000000000e+01 8.474049261999999416e+00
1.131595665278606688e+01 8.474049261999999416e+00
1.280508749677333213e+01 8.474049261999999416e+00
1.449018150486198664e+01 8.474049261999999416e+00
1.639702658000206270e+01 8.474049261999999416e+00
1.855480420138843911e+01 8.474049261999999416e+00
2.099653600438443846e+01 8.474049261999999416e+00
2.375958912842762771e+01 8.474049261999999416e+00
2.688624806652942567e+01 8.474049261999999416e+00
3.042436176769001932e+01 8.474049261999999416e+00
3.442807589518621114e+01 8.474049261999999416e+00
3.895866144687560251e+01 8.474049261999999416e+00
4.408545241834120532e+01 8.474049261999999416e+00
4.988690685844117922e+01 8.474049261999999416e+00
5.645180755516965831e+01 8.474049261999999416e+00
6.388062072657209001e+01 8.474049261999999416e+00
7.228703350949572837e+01 8.474049261999999416e+00
8.179969377519475415e+01 8.474049261999999416e+00
9.256417889712781744e+01 8.474049261999999416e+00
1.047452236000634258e+02 8.474049261999999416e+00
1.185292409844701780e+02 8.474049261999999416e+00
1.341271753067898374e+02 8.474049261999999416e+00
1.517777301732271553e+02 8.474049261999999416e+00
1.717510215498498383e+02 8.474049261999999416e+00
1.943527114929826496e+02 8.474049261999999416e+00
2.199286858606027977e+02 8.474049261999999416e+00
2.488703475902785272e+02 8.474049261999999416e+00
2.816206065495393318e+02 8.474049261999999416e+00
3.186806576245910492e+02 8.474049261999999416e+00
3.606176507761229573e+02 8.474049261999999416e+00
4.080733704412151042e+02 8.474049261999999416e+00
4.617740571069106181e+02 8.474049261999999416e+00
5.225415213602958602e+02 8.474049261999999416e+00
5.913057204993992855e+02 8.474049261999999416e+00
6.691189901715636097e+02 8.474049261999999416e+00
7.571721488337400388e+02 8.474049261999999416e+00
8.568127214899482169e+02 8.474049261999999416e+00
9.695655615935914966e+02 8.474049261999999416e+00
1.097156186702727155e+03 8.474049261999999416e+00
1.241537185006411846e+03 8.474049261999999416e+00
1.404918096835459210e+03 8.474049261999999416e+00
1.589799228450475539e+03 8.474049261999999416e+00
1.799009915577831407e+03 8.474049261999999416e+00
2.035751822261106099e+03 8.474049261999999416e+00
2.303647937653694953e+03 8.474049261999999416e+00
2.606798020576923136e+03 8.474049261999999416e+00
2.949841340341698469e+03 8.474049261999999416e+00
3.338027673990301082e+03 8.474049261999999416e+00
3.777297646467454797e+03 8.474049261999999416e+00
4.274373643209654801e+03 8.474049261999999416e+00
4.836862686437176308e+03 8.474049261999999416e+00
5.473372849520144882e+03 8.474049261999999416e+00
6.193644990970611616e+03 8.474049261999999416e+00
7.008701824056899568e+03 8.474049261999999416e+00
7.931016603333051535e+03 8.474049261999999416e+00
8.974704009584340383e+03 8.474049261999999416e+00
1.015573615440418143e+04 8.474049261999999416e+00
1.149218701003699789e+04 8.474049261999999416e+00
1.300450900512897897e+04 8.474049261999999416e+00
1.471584601928055781e+04 8.474049261999999416e+00
1.665238756632532022e+04 8.474049261999999416e+00
1.884376958659309821e+04 8.474049261999999416e+00
2.132352798169763628e+04 8.474049261999999416e+00
2.412961183253607305e+04 8.474049261999999416e+00
2.730496415455325405e+04 8.474049261999999416e+00
3.089817907788013326e+04 8.474049261999999416e+00
3.496424550953137077e+04 8.474049261999999416e+00
3.956538865832268493e+04 8.474049261999999416e+00
4.477202230082129972e+04 8.474049261999999416e+00
5.066382636136649671e+04 8.474049261999999416e+00
5.733096629695032607e+04 8.474049261999999416e+00
6.487547294786288694e+04 8.474049261999999416e+00
7.341280397070114850e+04 8.474049261999999416e+00
8.307361074919368548e+04 8.474049261999999416e+00
9.400573782282964385e+04 8.474049261999999416e+00
1.063764854316311976e+05 8.474049261999999416e+00
1.203751698020069598e+05 8.474049261999999416e+00
1.362160203551273153e+05 8.474049261999999416e+00
1.541414581753645325e+05 8.474049261999999416e+00
1.744258059109661554e+05 8.474049261999999416e+00
1.973794858815768675e+05 8.474049261999999416e+00
2.233537706385123311e+05 8.474049261999999416e+00
2.527461586781727092e+05 8.474049261999999416e+00
2.860064575760391308e+05 8.474049261999999416e+00
3.236436676347355824e+05 8.474049261999999416e+00
3.662337713903369149e+05 8.474049261999999416e+00
4.144285481839414570e+05 8.474049261999999416e+00
4.689655486926543526e+05 8.474049261999999416e+00
5.306793820656121243e+05 8.474049261999999416e+00
6.005144883981762687e+05 8.474049261999999416e+00
6.795395920083763776e+05 8.474049261999999416e+00
7.689640567018716829e+05 8.474049261999999416e+00
8.701563933188907104e+05 8.474049261999999416e+00
9.846652027941230917e+05 8.474049261999999416e+00
1.114242875232509803e+06 8.474049261999999416e+00
1.260872407680679578e+06 8.474049261999999416e+00
1.426797751000857214e+06 8.474049261999999416e+00
1.614558150261834729e+06 8.474049261999999416e+00
1.827027004176537739e+06 8.474049261999999416e+00
2.067455838273133151e+06 8.474049261999999416e+00
2.339524064744825475e+06 8.474049261999999416e+00
2.647395290480230935e+06 8.474049261999999416e+00
2.995781034986427054e+06 8.474049261999999416e+00
3.390012833314498886e+06 8.474049261999999416e+00
3.836123827417535242e+06 8.474049261999999416e+00
4.340941094577660784e+06 8.474049261999999416e+00
4.912190125853851438e+06 8.474049261999999416e+00
5.558613053440591320e+06 8.474049261999999416e+00
6.290102436234453693e+06 8.474049261999999416e+00
7.117852651001310907e+06 8.474049261999999416e+00
8.054531205964922905e+06 8.474049261999999416e+00
9.114472598521193489e+06 8.474049261999999416e+00
1.031389768378722109e+07 8.474049261999999416e+00
1.167116191110068187e+07 8.474049261999999416e+00
1.320703622736631148e+07 8.474049261999999416e+00
1.494502494606523961e+07 8.474049261999999416e+00
1.691172544644806907e+07 8.474049261999999416e+00
1.913723520758254454e+07 8.474049261999999416e+00
2.165561240631754324e+07 8.474049261999999416e+00
2.450539712794255093e+07 8.474049261999999416e+00
2.773020116591060907e+07 8.474049261999999416e+00
3.137937543664820865e+07 8.474049261999999416e+00
3.550876522326110303e+07 8.474049261999999416e+00
4.018156480603808165e+07 8.474049261999999416e+00
4.546928455862411112e+07 8.474049261999999416e+00
5.145284530985853076e+07 8.474049261999999416e+00
5.822381671888659894e+07 8.474049261999999416e+00
6.588581861506814510e+07 8.474049261999999416e+00
7.455610674814365804e+07 8.474049261999999416e+00
8.436736721624843776e+07 8.474049261999999416e+00
9.546974703287516534e+07 8.474049261999999416e+00
1.080331519076466560e+08 8.474049261999999416e+00
1.222498464050784409e+08 8.474049261999999416e+00
1.383373962729619443e+08 8.474049261999999416e+00
1.565419979684129357e+08 8.474049261999999416e+00
1.771422463351081908e+08 8.474049261999999416e+00
2.004533980905239880e+08 8.474049261999999416e+00
2.268321963696043193e+08 8.474049261999999416e+00
2.566823301574694514e+08 8.474049261999999416e+00
2.904606121598039865e+08 8.474049261999999416e+00
3.286839696542054415e+08 8.474049261999999416e+00
3.719373553072647452e+08 8.474049261999999416e+00
4.208826990208889246e+08 8.474049261999999416e+00
4.762690378027974367e+08 8.474049261999999416e+00
5.389439786840595007e+08 8.474049261999999416e+00
6.098666701068887711e+08 8.474049261999999416e+00
6.901224802908548117e+08 8.474049261999999416e+00
7.809396072084504366e+08 8.474049261999999416e+00
8.837078743614584208e+08 8.474049261999999416e+00
1.000000000000000000e+09 8.474049261999999416e+00


==> [arXiv] Wave Turbulence in IEMHD/dataPlotCkPlasma.txt <==
1.000000000000000000e+01 9.626344781286404029e+00
1.131595665278606688e+01 9.581410129040685675e+00
1.280508749677333213e+01 9.538028950341972845e+00
1.449018150486198664e+01 9.496146334563670521e+00
1.639702658000206270e+01 9.455703539019983950e+00
1.855480420138843911e+01 9.412554823219789313e+00
2.099653600438443846e+01 9.378932337512637218e+00
2.375958912842762771e+01 9.341654335152874467e+00
2.688624806652942567e+01 9.306471661487847769e+00
3.042436176769001932e+01 9.272497135623249065e+00
3.442807589518621114e+01 9.239715581045977899e+00
3.895866144687560251e+01 9.208114718332927495e+00
4.408545241834120532e+01 9.177647594233684814e+00
4.988690685844117922e+01 9.142395763906952411e+00
5.645180755516965831e+01 9.113860076568972346e+00
6.388062072657209001e+01 9.086362360609459898e+00
7.228703350949572837e+01 9.059897039343985270e+00
8.179969377519475415e+01 9.034426262719454925e+00
9.256417889712781744e+01 9.009930494424160941e+00
1.047452236000634258e+02 8.986377908806026937e+00
1.185292409844701780e+02 8.963747644629451727e+00
1.341271753067898374e+02 8.942003020671499769e+00
1.517777301732271553e+02 8.921131032693542906e+00
1.717510215498498383e+02 8.901105504513541433e+00
1.943527114929826496e+02 8.881888267261983216e+00
2.199286858606027977e+02 8.863462795900980851e+00
2.488703475902785272e+02 8.845800663764510574e+00
2.816206065495393318e+02 8.828899135263720055e+00
3.186806576245910492e+02 8.812692072403912391e+00
3.606176507761229573e+02 8.797182095248858857e+00
4.080733704412151042e+02 8.782339820754716087e+00
4.617740571069106181e+02 8.768136211054795126e+00
5.225415213602958602e+02 8.754551899667433190e+00
5.913057204993992855e+02 8.741570635772657027e+00
6.691189901715636097e+02 8.729167779316222564e+00
7.571721488337400388e+02 8.715541742967600314e+00
8.568127214899482169e+02 8.704130373680056820e+00
9.695655615935914966e+02 8.693222252732613953e+00
1.097156186702727155e+03 8.684865850143831167e+00
1.241537185006411846e+03 8.672852110811589910e+00
1.404918096835459210e+03 8.663352133173241043e+00
1.589799228450475539e+03 8.654441164599727898e+00
1.799009915577831407e+03 8.645633460590936181e+00
2.035751822261106099e+03 8.637022756726308259e+00
2.303647937653694953e+03 8.631953385945147161e+00
2.606798020576923136e+03 8.621589150153710079e+00
2.949841340341698469e+03 8.614357427611244233e+00
3.338027673990301082e+03 8.607623274271862357e+00
3.777297646467454797e+03 8.601044778168754235e+00
4.274373643209654801e+03 8.598384615818579491e+00
4.836862686437176308e+03 8.588907203123735457e+00
5.473372849520144882e+03 8.583193545562121329e+00
6.193644990970611616e+03 8.577855562318884353e+00
7.008701824056899568e+03 8.572712750863860975e+00
7.931016603333051535e+03 8.567752049749902454e+00
8.974704009584340383e+03 8.563091070248841419e+00
1.015573615440418143e+04 8.558647354951629538e+00
1.149218701003699789e+04 8.554416782071115222e+00
1.300450900512897897e+04 8.550386226856755201e+00
1.471584601928055781e+04 8.546549726481300624e+00
1.665238756632532022e+04 8.542903669729790650e+00
1.884376958659309821e+04 8.539441516419048028e+00
2.132352798169763628e+04 8.536135435114131198e+00
2.412961183253607305e+04 8.532990424229065951e+00
2.730496415455325405e+04 8.530004465575563799e+00
3.089817907788013326e+04 8.527158014875325875e+00
3.496424550953137077e+04 8.524457732041003766e+00
3.956538865832268493e+04 8.521889178031894829e+00
4.477202230082129972e+04 8.519453525502092006e+00
5.066382636136649671e+04 8.517132473267293946e+00
5.733096629695032607e+04 8.514931936363575815e+00
6.487547294786288694e+04 8.512838818048072298e+00
7.341280397070114850e+04 8.510905378739149540e+00
8.307361074919368548e+04 8.508962408475394312e+00
9.400573782282964385e+04 8.507214897818814237e+00
1.063764854316311976e+05 8.505518345075930853e+00
1.203751698020069598e+05 8.503865171174226134e+00
1.362160203551273153e+05 8.502334296334636221e+00
1.541414581753645325e+05 8.500881584207711228e+00
1.744258059109661554e+05 8.499510555162951064e+00
1.973794858815768675e+05 8.498208757387343937e+00
2.233537706385123311e+05 8.496977619806351356e+00
2.527461586781727092e+05 8.495802159540572163e+00
2.860064575760391308e+05 8.494705295279704416e+00
3.236436676347355824e+05 8.493659955290059571e+00
3.662337713903369149e+05 8.492674900017995299e+00
4.144285481839414570e+05 8.491740308889323074e+00
4.689655486926543526e+05 8.490868167144704159e+00
5.306793820656121243e+05 8.490037995491933387e+00
6.005144883981762687e+05 8.489259435573419665e+00
6.795395920083763776e+05 8.488516394764213047e+00
7.689640567018716829e+05 8.487835535760513750e+00
8.701563933188907104e+05 8.487175356657374437e+00
9.846652027941230917e+05 8.486571630305791203e+00
1.114242875232509803e+06 8.485999303449329290e+00
1.260872407680679578e+06 8.485470330644988124e+00
1.426797751000857214e+06 8.484971171610718343e+00
1.614558150261834729e+06 8.484511580854919188e+00
1.827027004176537739e+06 8.484085581944272647e+00
2.067455838273133151e+06 8.483690290622925900e+00
2.339524064744825475e+06 8.483328387409084570e+00
2.647395290480230935e+06 8.482990331639006953e+00
2.995781034986427054e+06 8.482686283836732954e+00
3.390012833314498886e+06 8.482413799903323337e+00
3.836123827417535242e+06 8.482169976507439202e+00
4.340941094577660784e+06 8.481952276510352107e+00
4.912190125853851438e+06 8.481765200690153605e+00
5.558613053440591320e+06 8.481602367156716227e+00
6.290102436234453693e+06 8.481450580586470167e+00
7.117852651001310907e+06 8.481355479577958434e+00
8.054531205964922905e+06 8.481270787609002326e+00
9.114472598521193489e+06 8.481214995196831197e+00
1.031389768378722109e+07 8.481184883254739404e+00
1.167116191110068187e+07 8.481173795143321925e+00
1.320703622736631148e+07 8.480675395191578758e+00
1.494502494606523961e+07 8.480574078122771198e+00
1.691172544644806907e+07 8.480591893077390253e+00
1.913723520758254454e+07 8.480624546450515666e+00
2.165561240631754324e+07 8.480688202188854774e+00
2.450539712794255093e+07 8.480763015001677729e+00
2.773020116591060907e+07 8.476278936716065360e+00
3.137937543664820865e+07 8.476147808417868745e+00
3.550876522326110303e+07 8.476042177635138231e+00
4.018156480603808165e+07 8.475920186346698415e+00
4.546928455862411112e+07 8.475823698197194389e+00
5.145284530985853076e+07 8.475728148435377918e+00
5.822381671888659894e+07 8.475647652320036585e+00
6.588581861506814510e+07 8.475575523057283789e+00
7.455610674814365804e+07 8.475507892308595359e+00
8.436736721624843776e+07 8.475455267376975854e+00
9.546974703287516534e+07 8.475396624380570287e+00
1.080331519076466560e+08 8.475347630379978625e+00
1.222498464050784409e+08 8.475323024412857009e+00
1.383373962729619443e+08 8.475292232776448387e+00
1.565419979684129357e+08 8.475253179074726972e+00
1.771422463351081908e+08 8.475236434545895037e+00
2.004533980905239880e+08 8.475234573609068178e+00
2.268321963696043193e+08 8.475235633539469404e+00
2.566823301574694514e+08 8.475232045332962372e+00
2.904606121598039865e+08 8.475243802419829109e+00
3.286839696542054415e+08 8.475269666244098943e+00
3.719373553072647452e+08 8.475299765393035756e+00
4.208826990208889246e+08 8.475324874342405224e+00
4.762690378027974367e+08 8.475375348962998601e+00
5.389439786840595007e+08 8.475417552419084899e+00
6.098666701068887711e+08 8.475475048493182229e+00
6.901224802908548117e+08 8.475540329507765591e+00
7.809396072084504366e+08 8.475611598752998077e+00
8.837078743614584208e+08 8.475692971706926926e+00
1.000000000000000000e+09 8.475779265003307472e+00


==> dataPlotC0Plasma.txt <==
1.000000000000000000e+01 8.474049261999999416e+00
1.131595665278606688e+01 8.474049261999999416e+00
1.280508749677333213e+01 8.474049261999999416e+00
1.449018150486198664e+01 8.474049261999999416e+00
1.639702658000206270e+01 8.474049261999999416e+00
1.855480420138843911e+01 8.474049261999999416e+00
2.099653600438443846e+01 8.474049261999999416e+00
2.375958912842762771e+01 8.474049261999999416e+00
2.688624806652942567e+01 8.474049261999999416e+00
3.042436176769001932e+01 8.474049261999999416e+00
3.442807589518621114e+01 8.474049261999999416e+00
3.895866144687560251e+01 8.474049261999999416e+00
4.408545241834120532e+01 8.474049261999999416e+00
4.988690685844117922e+01 8.474049261999999416e+00
5.645180755516965831e+01 8.474049261999999416e+00
6.388062072657209001e+01 8.474049261999999416e+00
7.228703350949572837e+01 8.474049261999999416e+00
8.179969377519475415e+01 8.474049261999999416e+00
9.256417889712781744e+01 8.474049261999999416e+00
1.047452236000634258e+02 8.474049261999999416e+00
1.185292409844701780e+02 8.474049261999999416e+00
1.341271753067898374e+02 8.474049261999999416e+00
1.517777301732271553e+02 8.474049261999999416e+00
1.717510215498498383e+02 8.474049261999999416e+00
1.943527114929826496e+02 8.474049261999999416e+00
2.199286858606027977e+02 8.474049261999999416e+00
2.488703475902785272e+02 8.474049261999999416e+00
2.816206065495393318e+02 8.474049261999999416e+00
3.186806576245910492e+02 8.474049261999999416e+00
3.606176507761229573e+02 8.474049261999999416e+00
4.080733704412151042e+02 8.474049261999999416e+00
4.617740571069106181e+02 8.474049261999999416e+00
5.225415213602958602e+02 8.474049261999999416e+00
5.913057204993992855e+02 8.474049261999999416e+00
6.691189901715636097e+02 8.474049261999999416e+00
7.571721488337400388e+02 8.474049261999999416e+00
8.568127214899482169e+02 8.474049261999999416e+00
9.695655615935914966e+02 8.474049261999999416e+00
1.097156186702727155e+03 8.474049261999999416e+00
1.241537185006411846e+03 8.474049261999999416e+00
1.404918096835459210e+03 8.474049261999999416e+00
1.589799228450475539e+03 8.474049261999999416e+00
1.799009915577831407e+03 8.474049261999999416e+00
2.035751822261106099e+03 8.474049261999999416e+00
2.303647937653694953e+03 8.474049261999999416e+00
2.606798020576923136e+03 8.474049261999999416e+00
2.949841340341698469e+03 8.474049261999999416e+00
3.338027673990301082e+03 8.474049261999999416e+00
3.777297646467454797e+03 8.474049261999999416e+00
4.274373643209654801e+03 8.474049261999999416e+00
4.836862686437176308e+03 8.474049261999999416e+00
5.473372849520144882e+03 8.474049261999999416e+00
6.193644990970611616e+03 8.474049261999999416e+00
7.008701824056899568e+03 8.474049261999999416e+00
7.931016603333051535e+03 8.474049261999999416e+00
8.974704009584340383e+03 8.474049261999999416e+00
1.015573615440418143e+04 8.474049261999999416e+00
1.149218701003699789e+04 8.474049261999999416e+00
1.300450900512897897e+04 8.474049261999999416e+00
1.471584601928055781e+04 8.474049261999999416e+00
1.665238756632532022e+04 8.474049261999999416e+00
1.884376958659309821e+04 8.474049261999999416e+00
2.132352798169763628e+04 8.474049261999999416e+00
2.412961183253607305e+04 8.474049261999999416e+00
2.730496415455325405e+04 8.474049261999999416e+00
3.089817907788013326e+04 8.474049261999999416e+00
3.496424550953137077e+04 8.474049261999999416e+00
3.956538865832268493e+04 8.474049261999999416e+00
4.477202230082129972e+04 8.474049261999999416e+00
5.066382636136649671e+04 8.474049261999999416e+00
5.733096629695032607e+04 8.474049261999999416e+00
6.487547294786288694e+04 8.474049261999999416e+00
7.341280397070114850e+04 8.474049261999999416e+00
8.307361074919368548e+04 8.474049261999999416e+00
9.400573782282964385e+04 8.474049261999999416e+00
1.063764854316311976e+05 8.474049261999999416e+00
1.203751698020069598e+05 8.474049261999999416e+00
1.362160203551273153e+05 8.474049261999999416e+00
1.541414581753645325e+05 8.474049261999999416e+00
1.744258059109661554e+05 8.474049261999999416e+00
1.973794858815768675e+05 8.474049261999999416e+00
2.233537706385123311e+05 8.474049261999999416e+00
2.527461586781727092e+05 8.474049261999999416e+00
2.860064575760391308e+05 8.474049261999999416e+00
3.236436676347355824e+05 8.474049261999999416e+00
3.662337713903369149e+05 8.474049261999999416e+00
4.144285481839414570e+05 8.474049261999999416e+00
4.689655486926543526e+05 8.474049261999999416e+00
5.306793820656121243e+05 8.474049261999999416e+00
6.005144883981762687e+05 8.474049261999999416e+00
6.795395920083763776e+05 8.474049261999999416e+00
7.689640567018716829e+05 8.474049261999999416e+00
8.701563933188907104e+05 8.474049261999999416e+00
9.846652027941230917e+05 8.474049261999999416e+00
1.114242875232509803e+06 8.474049261999999416e+00
1.260872407680679578e+06 8.474049261999999416e+00
1.426797751000857214e+06 8.474049261999999416e+00
1.614558150261834729e+06 8.474049261999999416e+00
1.827027004176537739e+06 8.474049261999999416e+00
2.067455838273133151e+06 8.474049261999999416e+00
2.339524064744825475e+06 8.474049261999999416e+00
2.647395290480230935e+06 8.474049261999999416e+00
2.995781034986427054e+06 8.474049261999999416e+00
3.390012833314498886e+06 8.474049261999999416e+00
3.836123827417535242e+06 8.474049261999999416e+00
4.340941094577660784e+06 8.474049261999999416e+00
4.912190125853851438e+06 8.474049261999999416e+00
5.558613053440591320e+06 8.474049261999999416e+00
6.290102436234453693e+06 8.474049261999999416e+00
7.117852651001310907e+06 8.474049261999999416e+00
8.054531205964922905e+06 8.474049261999999416e+00
9.114472598521193489e+06 8.474049261999999416e+00
1.031389768378722109e+07 8.474049261999999416e+00
1.167116191110068187e+07 8.474049261999999416e+00
1.320703622736631148e+07 8.474049261999999416e+00
1.494502494606523961e+07 8.474049261999999416e+00
1.691172544644806907e+07 8.474049261999999416e+00
1.913723520758254454e+07 8.474049261999999416e+00
2.165561240631754324e+07 8.474049261999999416e+00
2.450539712794255093e+07 8.474049261999999416e+00
2.773020116591060907e+07 8.474049261999999416e+00
3.137937543664820865e+07 8.474049261999999416e+00
3.550876522326110303e+07 8.474049261999999416e+00
4.018156480603808165e+07 8.474049261999999416e+00
4.546928455862411112e+07 8.474049261999999416e+00
5.145284530985853076e+07 8.474049261999999416e+00
5.822381671888659894e+07 8.474049261999999416e+00
6.588581861506814510e+07 8.474049261999999416e+00
7.455610674814365804e+07 8.474049261999999416e+00
8.436736721624843776e+07 8.474049261999999416e+00
9.546974703287516534e+07 8.474049261999999416e+00
1.080331519076466560e+08 8.474049261999999416e+00
1.222498464050784409e+08 8.474049261999999416e+00
1.383373962729619443e+08 8.474049261999999416e+00
1.565419979684129357e+08 8.474049261999999416e+00
1.771422463351081908e+08 8.474049261999999416e+00
2.004533980905239880e+08 8.474049261999999416e+00
2.268321963696043193e+08 8.474049261999999416e+00
2.566823301574694514e+08 8.474049261999999416e+00
2.904606121598039865e+08 8.474049261999999416e+00
3.286839696542054415e+08 8.474049261999999416e+00
3.719373553072647452e+08 8.474049261999999416e+00
4.208826990208889246e+08 8.474049261999999416e+00
4.762690378027974367e+08 8.474049261999999416e+00
5.389439786840595007e+08 8.474049261999999416e+00
6.098666701068887711e+08 8.474049261999999416e+00
6.901224802908548117e+08 8.474049261999999416e+00
7.809396072084504366e+08 8.474049261999999416e+00
8.837078743614584208e+08 8.474049261999999416e+00
1.000000000000000000e+09 8.474049261999999416e+00


==> dataPlotCkPlasma.txt <==
1.000000000000000000e+01 9.626344781286404029e+00
1.131595665278606688e+01 9.581410129040685675e+00
1.280508749677333213e+01 9.538028950341972845e+00
1.449018150486198664e+01 9.496146334563670521e+00
1.639702658000206270e+01 9.455703539019983950e+00
1.855480420138843911e+01 9.412554823219789313e+00
2.099653600438443846e+01 9.378932337512637218e+00
2.375958912842762771e+01 9.341654335152874467e+00
2.688624806652942567e+01 9.306471661487847769e+00
3.042436176769001932e+01 9.272497135623249065e+00
3.442807589518621114e+01 9.239715581045977899e+00
3.895866144687560251e+01 9.208114718332927495e+00
4.408545241834120532e+01 9.177647594233684814e+00
4.988690685844117922e+01 9.142395763906952411e+00
5.645180755516965831e+01 9.113860076568972346e+00
6.388062072657209001e+01 9.086362360609459898e+00
7.228703350949572837e+01 9.059897039343985270e+00
8.179969377519475415e+01 9.034426262719454925e+00
9.256417889712781744e+01 9.009930494424160941e+00
1.047452236000634258e+02 8.986377908806026937e+00
1.185292409844701780e+02 8.963747644629451727e+00
1.341271753067898374e+02 8.942003020671499769e+00
1.517777301732271553e+02 8.921131032693542906e+00
1.717510215498498383e+02 8.901105504513541433e+00
1.943527114929826496e+02 8.881888267261983216e+00
2.199286858606027977e+02 8.863462795900980851e+00
2.488703475902785272e+02 8.845800663764510574e+00
2.816206065495393318e+02 8.828899135263720055e+00
3.186806576245910492e+02 8.812692072403912391e+00
3.606176507761229573e+02 8.797182095248858857e+00
4.080733704412151042e+02 8.782339820754716087e+00
4.617740571069106181e+02 8.768136211054795126e+00
5.225415213602958602e+02 8.754551899667433190e+00
5.913057204993992855e+02 8.741570635772657027e+00
6.691189901715636097e+02 8.729167779316222564e+00
7.571721488337400388e+02 8.715541742967600314e+00
8.568127214899482169e+02 8.704130373680056820e+00
9.695655615935914966e+02 8.693222252732613953e+00
1.097156186702727155e+03 8.684865850143831167e+00
1.241537185006411846e+03 8.672852110811589910e+00
1.404918096835459210e+03 8.663352133173241043e+00
1.589799228450475539e+03 8.654441164599727898e+00
1.799009915577831407e+03 8.645633460590936181e+00
2.035751822261106099e+03 8.637022756726308259e+00
2.303647937653694953e+03 8.631953385945147161e+00
2.606798020576923136e+03 8.621589150153710079e+00
2.949841340341698469e+03 8.614357427611244233e+00
3.338027673990301082e+03 8.607623274271862357e+00
3.777297646467454797e+03 8.601044778168754235e+00
4.274373643209654801e+03 8.598384615818579491e+00
4.836862686437176308e+03 8.588907203123735457e+00
5.473372849520144882e+03 8.583193545562121329e+00
6.193644990970611616e+03 8.577855562318884353e+00
7.008701824056899568e+03 8.572712750863860975e+00
7.931016603333051535e+03 8.567752049749902454e+00
8.974704009584340383e+03 8.563091070248841419e+00
1.015573615440418143e+04 8.558647354951629538e+00
1.149218701003699789e+04 8.554416782071115222e+00
1.300450900512897897e+04 8.550386226856755201e+00
1.471584601928055781e+04 8.546549726481300624e+00
1.665238756632532022e+04 8.542903669729790650e+00
1.884376958659309821e+04 8.539441516419048028e+00
2.132352798169763628e+04 8.536135435114131198e+00
2.412961183253607305e+04 8.532990424229065951e+00
2.730496415455325405e+04 8.530004465575563799e+00
3.089817907788013326e+04 8.527158014875325875e+00
3.496424550953137077e+04 8.524457732041003766e+00
3.956538865832268493e+04 8.521889178031894829e+00
4.477202230082129972e+04 8.519453525502092006e+00
5.066382636136649671e+04 8.517132473267293946e+00
5.733096629695032607e+04 8.514931936363575815e+00
6.487547294786288694e+04 8.512838818048072298e+00
7.341280397070114850e+04 8.510905378739149540e+00
8.307361074919368548e+04 8.508962408475394312e+00
9.400573782282964385e+04 8.507214897818814237e+00
1.063764854316311976e+05 8.505518345075930853e+00
1.203751698020069598e+05 8.503865171174226134e+00
1.362160203551273153e+05 8.502334296334636221e+00
1.541414581753645325e+05 8.500881584207711228e+00
1.744258059109661554e+05 8.499510555162951064e+00
1.973794858815768675e+05 8.498208757387343937e+00
2.233537706385123311e+05 8.496977619806351356e+00
2.527461586781727092e+05 8.495802159540572163e+00
2.860064575760391308e+05 8.494705295279704416e+00
3.236436676347355824e+05 8.493659955290059571e+00
3.662337713903369149e+05 8.492674900017995299e+00
4.144285481839414570e+05 8.491740308889323074e+00
4.689655486926543526e+05 8.490868167144704159e+00
5.306793820656121243e+05 8.490037995491933387e+00
6.005144883981762687e+05 8.489259435573419665e+00
6.795395920083763776e+05 8.488516394764213047e+00
7.689640567018716829e+05 8.487835535760513750e+00
8.701563933188907104e+05 8.487175356657374437e+00
9.846652027941230917e+05 8.486571630305791203e+00
1.114242875232509803e+06 8.485999303449329290e+00
1.260872407680679578e+06 8.485470330644988124e+00
1.426797751000857214e+06 8.484971171610718343e+00
1.614558150261834729e+06 8.484511580854919188e+00
1.827027004176537739e+06 8.484085581944272647e+00
2.067455838273133151e+06 8.483690290622925900e+00
2.339524064744825475e+06 8.483328387409084570e+00
2.647395290480230935e+06 8.482990331639006953e+00
2.995781034986427054e+06 8.482686283836732954e+00
3.390012833314498886e+06 8.482413799903323337e+00
3.836123827417535242e+06 8.482169976507439202e+00
4.340941094577660784e+06 8.481952276510352107e+00
4.912190125853851438e+06 8.481765200690153605e+00
5.558613053440591320e+06 8.481602367156716227e+00
6.290102436234453693e+06 8.481450580586470167e+00
7.117852651001310907e+06 8.481355479577958434e+00
8.054531205964922905e+06 8.481270787609002326e+00
9.114472598521193489e+06 8.481214995196831197e+00
1.031389768378722109e+07 8.481184883254739404e+00
1.167116191110068187e+07 8.481173795143321925e+00
1.320703622736631148e+07 8.480675395191578758e+00
1.494502494606523961e+07 8.480574078122771198e+00
1.691172544644806907e+07 8.480591893077390253e+00
1.913723520758254454e+07 8.480624546450515666e+00
2.165561240631754324e+07 8.480688202188854774e+00
2.450539712794255093e+07 8.480763015001677729e+00
2.773020116591060907e+07 8.476278936716065360e+00
3.137937543664820865e+07 8.476147808417868745e+00
3.550876522326110303e+07 8.476042177635138231e+00
4.018156480603808165e+07 8.475920186346698415e+00
4.546928455862411112e+07 8.475823698197194389e+00
5.145284530985853076e+07 8.475728148435377918e+00
5.822381671888659894e+07 8.475647652320036585e+00
6.588581861506814510e+07 8.475575523057283789e+00
7.455610674814365804e+07 8.475507892308595359e+00
8.436736721624843776e+07 8.475455267376975854e+00
9.546974703287516534e+07 8.475396624380570287e+00
1.080331519076466560e+08 8.475347630379978625e+00
1.222498464050784409e+08 8.475323024412857009e+00
1.383373962729619443e+08 8.475292232776448387e+00
1.565419979684129357e+08 8.475253179074726972e+00
1.771422463351081908e+08 8.475236434545895037e+00
2.004533980905239880e+08 8.475234573609068178e+00
2.268321963696043193e+08 8.475235633539469404e+00
2.566823301574694514e+08 8.475232045332962372e+00
2.904606121598039865e+08 8.475243802419829109e+00
3.286839696542054415e+08 8.475269666244098943e+00
3.719373553072647452e+08 8.475299765393035756e+00
4.208826990208889246e+08 8.475324874342405224e+00
4.762690378027974367e+08 8.475375348962998601e+00
5.389439786840595007e+08 8.475417552419084899e+00
6.098666701068887711e+08 8.475475048493182229e+00
6.901224802908548117e+08 8.475540329507765591e+00
7.809396072084504366e+08 8.475611598752998077e+00
8.837078743614584208e+08 8.475692971706926926e+00
1.000000000000000000e+09 8.475779265003307472e+00

